Meta-Programming for Linear-time Temporal Answer Set Programming

The development of temporal extensions of Answer Set Programming (ASP) has led to the emergence of non-monotonic linear-time (TEL), dynamic (DEL), and metric (MEL) temporal equilibrium logics. However, the inherent rigidity of highly optimized ASP systems often hinders the rapid exploration and implementation of alternative logical designs. In this work, we propose a flexible meta-programming framework that operationalizes the semantics of varied temporal logics through a unified, declarative framework. Our approach extends standard ASP meta-programming by augmenting clingo's theory grammar with formal type specifications and nesting capabilities. To ensure semantic correctness, we introduce a transformation pipeline that protects nested modalities from stable-model-based simplifications during grounding. We demonstrate the extensibility of our framework by implementing meta-encodings for TEL, MEL, and DEL. We provide a comprehensive account of TEL and highlight the key features for managing the interval constraints of MEL and the Fischer-Ladner closure in DEL. Finally, we introduce the metasp system, a versatile tool that encapsulates this workflow.

==> encodings/telex-command.txt <==
UNIX> metasp solve clingo telex.lp                    \
      --syntax-encoding tel-grammar.lp                \
      --semantics-encoding teta.lp tel-semantics.lp   \
      --printer temporal_printer -c n=2
Reading from telex.lp
Solving...
Answer: 1
 State 0: light(l1) red(l1)
 State 1: light(l1) push(l1) red(l1)
 State 2: green(l1) light(l1)

SATISFIABLE

Models       : 1
Calls        : 1
Time         : 0.012s (Solving: 0.00s 1st Model: 0.00s Unsat: 0.00s)
CPU Time     : 0.011s

